Dynamic Robustness Verification Against Weak Memory (Extended Version)

Dynamic race detection is a highly effective runtime verification technique for identifying data races by instrumenting and monitoring concurrent program runs. However, standard dynamic race detection is incompatible with practical weak memory models; the added instrumentation introduces extra synchronization, which masks weakly consistent behaviors and inherently misses certain data races. In response, we propose to dynamically verify program robustness-a property ensuring that a program exhibits only strongly consistent behaviors. Building on an existing static decision procedures, we develop an algorithm for dynamic robustness verification under a C11-style memory model. The algorithm is based on "location clocks", a variant of vector clocks used in standard race detection. It allows effective and easy-to-apply defense against weak memory on a per-program basis, which can be combined with race detection that assumes strong consistency. We implement our algorithm in a tool, called RSAN, and evaluate it across various settings. To our knowledge, this work is the first to propose and develop dynamic verification of robustness against weak memory models.

==> csvRsan/NotRobustN.csv <==
name	threads	rocker-ram-min	rocker-ram-mean	rocker-ram-std	rocker-time-min	rocker-time-mean	rocker-time-std	rsanItersToErr-min	rsanItersToErr-mean	rsanItersToErr-std	rsanSingleExecution-ram-min	rsanSingleExecution-ram-mean	rsanSingleExecution-ram-std	rsanSingleExecution-time-min	rsanSingleExecution-time-mean	rsanSingleExecution-time-std	rsanTimeToErr-min	rsanTimeToErr-mean	rsanTimeToErr-std	rsanRunsInRockerVerifying
dekker	2	239.73	240.05	0.18	5.76	5.78	0.02	1.00	1.00	0.00	18.32	18.32	0.00	0.09	0.10	0.00	0.09	0.10	0.00	58.38
dekker	3	450.72	450.93	0.21	13.44	13.51	0.07	1.00	1.00	0.00	18.32	18.36	0.14	0.09	0.10	0.01	0.10	0.10	0.00	140.77
dekker	4	582.18	583.32	0.64	24.16	24.41	0.20	1.00	1.00	0.00	18.32	18.36	0.14	0.09	0.10	0.00	0.10	0.11	0.00	249.08
dekker	5	893.75	901.64	10.31	45.15	45.67	0.36	1.00	1.00	0.00	18.32	18.45	0.21	0.10	0.10	0.00	0.09	0.11	0.02	456.74
dekker	6	1192.79	1204.55	6.64	75.59	76.12	0.39	1.00	1.00	0.00	18.32	18.58	0.23	0.09	0.10	0.01	0.10	0.11	0.00	768.89
dekker	7	1658.31	1673.50	20.16	126.85	127.84	1.15	1.00	1.00	0.00	18.32	18.54	0.23	0.09	0.10	0.01	0.10	0.11	0.00	1265.72
dekker	8	2027.92	2030.49	1.49	196.94	198.20	0.99	1.00	1.00	0.00	19.19	19.32	0.21	0.10	0.10	0.01	0.10	0.11	0.00	1905.81
eventCounters	2	78.31	78.66	0.20	1.60	1.63	0.04	1.00	1.71	3.27	18.32	18.32	0.00	0.03	0.03	0.00	0.09	0.13	0.12	54.47
eventCounters	3	97.75	101.97	2.35	2.30	2.33	0.03	1.00	6.57	14.50	18.32	18.32	0.00	0.02	0.03	0.00	0.10	0.32	0.55	77.67
eventCounters	4	158.09	158.22	0.21	3.62	3.64	0.02	1.00	2.14	5.24	18.32	18.32	0.00	0.09	0.09	0.01	0.09	0.15	0.20	38.32
eventCounters	5	230.48	230.51	0.02	5.68	5.72	0.04	1.00	9.48	29.34	18.32	18.36	0.14	0.09	0.10	0.00	0.10	0.43	1.13	58.99
eventCounters	6	335.30	335.88	0.33	9.53	9.65	0.07	1.00	4.57	11.85	18.32	18.32	0.00	0.09	0.10	0.00	0.09	0.24	0.46	99.46
eventCounters	7	447.15	447.30	0.23	14.15	14.16	0.02	1.00	5.14	11.86	18.32	18.32	0.00	0.03	0.03	0.01	0.10	0.27	0.46	416.59
eventCounters	8	624.03	624.44	0.39	21.62	21.69	0.08	1.00	2.14	5.24	18.32	18.40	0.19	0.03	0.04	0.01	0.10	0.15	0.21	556.21
lamport	3	6122.81	6123.16	0.20	17.42	17.55	0.11	1.00	1.62	0.67	18.32	18.32	0.00	0.09	0.10	0.02	0.10	0.13	0.03	168.71
lamport	4	6124.12	6124.12	0.00	30.56	30.68	0.08	1.00	1.19	0.40	18.32	18.32	0.00	0.04	0.10	0.02	0.10	0.11	0.02	316.33
lamport	5	6125.88	6126.23	0.20	54.15	54.48	0.32	1.00	1.62	1.75	18.32	18.36	0.14	0.04	0.10	0.02	0.10	0.14	0.09	539.41
lamport	6	6128.94	6128.94	0.00	99.60	100.67	0.67	1.00	1.29	1.31	18.32	18.32	0.00	0.04	0.07	0.04	0.10	0.12	0.07	1342.21
lamport	7	6132.00	6132.18	0.24	172.02	172.90	1.21	1.00	1.00	0.00	18.32	18.36	0.14	0.11	0.11	0.01	0.10	0.11	0.00	1503.44
peterson	2	130.01	130.09	0.07	3.03	3.06	0.03	1.00	1.00	0.00	18.32	18.32	0.00	0.09	0.10	0.00	0.10	0.10	0.00	31.57
peterson	3	237.27	240.18	2.11	6.58	6.60	0.03	1.00	1.00	0.00	18.32	18.32	0.00	0.08	0.09	0.01	0.10	0.10	0.00	69.52
peterson	4	379.17	379.38	0.13	11.56	11.64	0.08	1.00	1.00	0.00	18.32	18.32	0.00	0.10	0.10	0.00	0.10	0.10	0.00	115.23
peterson	5	547.62	549.08	0.98	20.30	20.45	0.10	1.00	1.00	0.00	18.32	18.67	0.18	0.10	0.10	0.00	0.10	0.11	0.00	204.50
peterson	6	576.56	592.56	8.95	27.97	28.23	0.16	1.00	1.00	0.00	18.75	19.02	0.23	0.09	0.10	0.01	0.10	0.11	0.00	285.19
peterson	7	779.31	790.33	14.39	42.48	42.99	0.41	1.00	1.00	0.00	18.75	18.97	0.23	0.10	0.10	0.01	0.10	0.11	0.00	413.33
peterson	8	1057.31	1080.10	21.36	65.18	65.73	0.35	1.00	1.00	0.00	19.19	19.45	0.23	0.10	0.11	0.00	0.10	0.11	0.01	608.65
singleton	2	86.83	87.53	0.58	2.00	2.01	0.01	1.00	1.76	3.49	18.32	18.36	0.14	0.02	0.03	0.01	0.09	0.13	0.13	69.38
singleton	3	114.13	114.16	0.02	2.51	2.51	0.01	1.00	9.76	30.43	18.32	18.32	0.00	0.03	0.08	0.03	0.09	0.43	1.13	29.93
singleton	4	138.83	139.68	0.52	3.11	3.15	0.04	1.00	15.71	40.78	18.32	18.32	0.00	0.01	0.03	0.01	0.10	0.64	1.50	116.67
singleton	5	156.69	156.96	0.25	3.93	3.99	0.04	1.00	12.81	40.43	18.32	18.41	0.19	0.02	0.03	0.00	0.09	0.56	1.56	137.59
singleton	6	184.54	184.57	0.04	6.90	6.96	0.06	1.00	10.76	24.89	18.32	18.32	0.00	0.02	0.03	0.00	0.10	0.47	0.94	239.86
singleton	7	213.80	213.80	0.00	23.11	23.18	0.08	1.00	15.95	41.17	18.32	18.36	0.14	0.02	0.03	0.00	0.10	0.67	1.56	799.38
singleton	8	246.93	248.04	0.63	41.17	41.23	0.07	1.00	32.24	80.30	18.75	18.75	0.00	0.03	0.03	0.00	0.10	1.31	3.09	1374.40


==> plot/nonrobust.dat <==
name	rsan-avg	rsan-std	tsan-avg	tsan-std
peterson-4.out	0.04	0.00	0.03	0.00
peterson-1.out	0.03	0.00	0.03	0.01
waitfreeRing-5.out	0.03	0.01	0.03	0.00
dekker-8.out	0.04	0.00	0.04	0.00
dekker-4.out	0.03	0.01	0.03	0.00
peterson-10.out	0.04	0.00	0.04	0.00
peterson-6.out	0.04	0.00	0.03	0.01
seqlock-3.out	0.03	0.00	0.03	0.00
waitfreeRing-10.out	0.04	0.00	0.04	0.00
dekker-6.out	0.04	0.00	0.03	0.00
peterson-7.out	0.04	0.00	0.03	0.01
seqlock-6.out	0.03	0.01	0.03	0.00
dekker-5.out	0.04	0.01	0.03	0.01
peterson-8.out	0.04	0.00	0.03	0.01
waitfreeRing-3.out	0.03	0.00	0.03	0.00
dekker-10.out	0.04	0.00	0.04	0.00
waitfreeRing-6.out	0.04	0.00	0.03	0.00
waitfreeRing-9.out	0.04	0.00	0.04	0.01
seqlock-4.out	0.03	0.00	0.03	0.00
dekker-3.out	0.03	0.00	0.03	0.00
waitfreeRing-4.out	0.03	0.01	0.03	0.00
waitfreeRing-8.out	0.04	0.00	0.03	0.01
peterson-9.out	0.04	0.01	0.04	0.00
seqlock-5.out	0.03	0.00	0.03	0.01
peterson-5.out	0.04	0.00	0.03	0.00
waitfreeRing-2.out	0.03	0.00	0.03	0.00
waitfreeRing-7.out	0.04	0.00	0.03	0.01
dekker-2.out	0.04	0.01	0.03	0.00
peterson-2.out	0.03	0.00	0.03	0.00
seqlock-2.out	0.03	0.01	0.03	0.00
dekker-1.out	0.03	0.01	0.03	0.00
dekker-7.out	0.04	0.01	0.04	0.01
peterson-3.out	0.03	0.01	0.03	0.00
waitfreeRing-1.out	0.03	0.01	0.03	0.00
dekker-9.out	0.04	0.01	0.04	0.00
slowtsan_T10_N10000_P30_C100.out	0.14	0.01	0.04	0.00
slowtsan_T5_N10000_P30_C30000.out	1.21	0.06	0.05	0.01
slowtsan_T5_N1000_P30_C30000.out	0.07	0.00	0.04	0.01
slowtsan_T30_N100_P30_C30000.out	0.05	0.00	0.04	0.01
slowtsan_T30_N10000_P30_C30000.out	4.04	0.07	0.05	0.01
slowtsan_T5_N10000_P0_C30000.out	1.68	0.01	0.05	0.00
slowtsan_T5_N10000_P0_C100.out	0.08	0.01	0.04	0.00
slowtsan_T10_N10000_P30_C30000.out	1.71	0.05	0.05	0.00
slowtsan_T10_N100_P0_C30000.out	0.04	0.01	0.03	0.01
slowtsan_T5_N100_P30_C30000.out	0.04	0.00	0.03	0.01
slowtsan_T5_N1000_P30_C100.out	0.05	0.00	0.03	0.01
slowtsan_T30_N100_P0_C30000.out	0.06	0.01	0.04	0.00
slowtsan_T10_N10000_P0_C30000.out	1.75	0.02	0.05	0.01
slowtsan_T10_N1000_P0_C30000.out	0.09	0.01	0.04	0.00
slowtsan_T5_N10000_P30_C100.out	0.08	0.01	0.04	0.00
slowtsan_T30_N1000_P0_C100.out	0.09	0.01	0.04	0.00
slowtsan_T10_N1000_P0_C100.out	0.05	0.01	0.03	0.01
slowtsan_T10_N100_P30_C100.out	0.04	0.00	0.03	0.01
slowtsan_T5_N100_P0_C30000.out	0.04	0.00	0.03	0.00
slowtsan_T30_N100_P0_C100.out	0.05	0.00	0.04	0.00
slowtsan_T5_N100_P30_C100.out	0.04	0.00	0.03	0.00
slowtsan_T30_N10000_P30_C100.out	0.60	0.02	0.05	0.00
slowtsan_T30_N1000_P30_C100.out	0.09	0.01	0.04	0.00
slowtsan_T30_N100_P30_C100.out	0.05	0.00	0.04	0.00
slowtsan_T30_N1000_P0_C30000.out	0.12	0.01	0.04	0.01
slowtsan_T10_N100_P30_C30000.out	0.04	0.00	0.03	0.00
slowtsan_T5_N1000_P0_C100.out	0.05	0.00	0.03	0.00
slowtsan_T30_N1000_P30_C30000.out	0.13	0.00	0.05	0.01
slowtsan_T10_N1000_P30_C100.out	0.05	0.01	0.03	0.01
slowtsan_T30_N10000_P0_C100.out	0.52	0.02	0.05	0.00
slowtsan_T30_N10000_P0_C30000.out	1.98	0.04	0.05	0.01
slowtsan_T10_N1000_P30_C30000.out	0.08	0.00	0.04	0.00
slowtsan_T5_N100_P0_C100.out	0.04	0.00	0.03	0.00
slowtsan_T10_N100_P0_C100.out	0.04	0.00	0.03	0.00
slowtsan_T10_N10000_P0_C100.out	0.15	0.01	0.04	0.01
slowtsan_T5_N1000_P0_C30000.out	0.08	0.01	0.04	0.00
quack_reverse	0.03	0.00	0.03	0.01
quack	0.03	0.00	0.03	0.00
bounded_mpmc_check_empty	0.03	0.01	0.03	0.00
bounded_spsc	0.19	0.00	0.18	0.00
bounded_mpmc_check_full	26.65	1.37	0.12	0.01
bounded_locked	0.03	0.01	0.03	0.00
test_stress_stack_elimination_backoff	69.18	5.85	67.96	0.34
test_sanity_stack_elimination_backoff	0.19	0.03	0.30	0.05
test_stress_stack_xbo_backoff	82.52	0.34	58.13	0.40
test_test_case_only_push_stack_xbo_backoff	0.03	0.00	0.03	0.00
test_test_case_only_pop_stack_elimination_backoff	0.03	0.00	0.03	0.01
test_test_case_2push_2pop_stack_elimination_backoff	0.03	0.00	0.03	0.01
test_test_case_only_push_stack_elimination_backoff	0.04	0.01	0.03	0.00
test_test_case_pop_twice_push_pop_stack_elimination_backoff	0.03	0.01	0.03	0.01
test_test_case_popped_once_stack_xbo_backoff	0.03	0.00	0.03	0.00
test_test_case_2push_2pop_stack_xbo_backoff	0.03	0.00	0.03	0.00
test_test_case_lifo_stack_elimination_backoff	0.03	0.00	0.03	0.00
test_test_case_lifo_stack_xbo_backoff	0.03	0.00	0.03	0.00
test_test_case_only_pop_stack_xbo_backoff	0.03	0.00	0.03	0.00
test_test_case_popped_once_stack_elimination_backoff	0.03	0.01	0.03	0.01
test_test_case_2push_msg_passing_stack_elimination_backoff	0.03	0.01	0.03	0.00
test_test_case_pop_twice_push_pop_stack_xbo_backoff	0.03	0.01	0.03	0.00
test_test_case_2push_msg_passing_stack_xbo_backoff	0.03	0.00	0.03	0.00
mimalloc-test-stress	1.52	0.01	0.41	0.01


==> plot/robust.dat <==
name	rsan-avg	rsan-std	tsan-avg	tsan-std
dekker-NR-10.out	0.04	0.01	0.04	0.00
peterson-NR-5.out	0.04	0.00	0.03	0.00
dekker-NR-7.out	0.04	0.00	0.04	0.01
peterson-NR-4.out	0.04	0.00	0.03	0.00
seqlock-NR-6.out	0.03	0.00	0.03	0.00
waitfreeRing-NR-10.out	0.04	0.01	0.04	0.00
dekker-NR-6.out	0.04	0.00	0.03	0.01
peterson-NR-6.out	0.04	0.00	0.03	0.00
waitfreeRing-NR-8.out	0.04	0.00	0.03	0.01
peterson-NR-1.out	0.03	0.00	0.03	0.01
seqlock-NR-5.out	0.03	0.00	0.03	0.00
dekker-NR-2.out	0.03	0.00	0.03	0.00
waitfreeRing-NR-6.out	0.04	0.00	0.03	0.01
seqlock-NR-2.out	0.03	0.00	0.03	0.00
peterson-NR-7.out	0.04	0.00	0.04	0.01
waitfreeRing-NR-2.out	0.03	0.00	0.03	0.00
seqlock-NR-3.out	0.03	0.00	0.03	0.00
dekker-NR-5.out	0.04	0.00	0.03	0.01
dekker-NR-1.out	0.03	0.00	0.03	0.00
dekker-NR-9.out	0.04	0.00	0.04	0.00
waitfreeRing-NR-3.out	0.03	0.00	0.03	0.00
dekker-NR-8.out	0.04	0.00	0.03	0.01
waitfreeRing-NR-1.out	0.03	0.00	0.03	0.00
seqlock-NR-4.out	0.03	0.01	0.03	0.00
peterson-NR-2.out	0.03	0.00	0.03	0.00
waitfreeRing-NR-4.out	0.03	0.01	0.03	0.00
waitfreeRing-NR-5.out	0.03	0.01	0.03	0.00
peterson-NR-8.out	0.04	0.01	0.03	0.01
peterson-NR-3.out	0.03	0.01	0.03	0.00
dekker-NR-3.out	0.03	0.00	0.03	0.00
waitfreeRing-NR-7.out	0.04	0.00	0.04	0.01
dekker-NR-4.out	0.03	0.01	0.03	0.00
peterson-NR-9.out	0.04	0.00	0.04	0.00
peterson-NR-10.out	0.04	0.00	0.04	0.00
waitfreeRing-NR-9.out	0.04	0.00	0.03	0.01
quack_reverse	0.03	0.00	0.03	0.00
quack	0.03	0.00	0.03	0.00
bounded_mpmc_check_empty	0.03	0.00	0.03	0.00
bounded_spsc	0.19	0.00	0.18	0.00
bounded_mpmc_check_full	26.25	1.63	0.12	0.01
bounded_locked	0.03	0.01	0.03	0.00
test_stress_stack_elimination_backoff	73.21	4.76	67.52	0.34
test_sanity_stack_elimination_backoff	0.21	0.05	0.31	0.05
test_stress_stack_xbo_backoff	81.09	0.89	62.69	0.78
test_test_case_only_push_stack_xbo_backoff	0.03	0.00	0.03	0.00
test_test_case_only_pop_stack_elimination_backoff	0.04	0.01	0.03	0.01
test_test_case_2push_2pop_stack_elimination_backoff	0.04	0.01	0.03	0.01
test_test_case_only_push_stack_elimination_backoff	0.04	0.01	0.04	0.00
test_test_case_pop_twice_push_pop_stack_elimination_backoff	0.03	0.01	0.03	0.01
test_test_case_popped_once_stack_xbo_backoff	0.03	0.00	0.03	0.00
test_test_case_2push_2pop_stack_xbo_backoff	0.03	0.01	0.03	0.00
test_test_case_lifo_stack_elimination_backoff	0.04	0.01	0.03	0.00
test_test_case_lifo_stack_xbo_backoff	0.03	0.01	0.03	0.00
test_test_case_only_pop_stack_xbo_backoff	0.03	0.01	0.03	0.00
test_test_case_popped_once_stack_elimination_backoff	0.03	0.00	0.03	0.00
test_test_case_2push_msg_passing_stack_elimination_backoff	0.03	0.01	0.03	0.00
test_test_case_pop_twice_push_pop_stack_xbo_backoff	0.03	0.00	0.03	0.00
test_test_case_2push_msg_passing_stack_xbo_backoff	0.03	0.00	0.03	0.01
mimalloc-test-stress	8.41	0.11	0.41	0.01

